Towards Full-Fledged Argument Search: A Framework for Extracting and Clustering Arguments from Unstructured Text

Argument search aims at identifying arguments in natural language texts. In the past, this task has been addressed by a combination of keyword search and argument identification on the sentence- or document-level. However, existing frameworks often address only specific components of argument search and do not address the following aspects: (1) argument-query matching: identifying arguments that frame the topic slightly differently than the actual search query; (2) argument identification: identifying arguments that consist of multiple sentences; (3) argument clustering: selecting retrieved arguments by topical aspects. In this paper, we propose a framework for addressing these shortcomings. We suggest (1) to combine the keyword search with precomputed topic clusters for argument-query matching, (2) to apply a novel approach based on sentence-level sequence-labeling for argument identification, and (3) to present aggregated arguments to users based on topic-aware argument clustering. Our experiments on several real-world debate data sets demonstrate that density-based clustering algorithms, such as HDBSCAN, are particularly suitable for argument-query matching. With our sentence-level, BiLSTM-based sequence-labeling approach we achieve a macro F1 score of 0.71. Finally, evaluating our argument clustering method indicates that a fine-grained clustering of arguments by subtopics remains challenging but is worthwhile to be explored.

==> key_results/6-2/debateorg/DS_train_tfidf_umap-4-7_hdbscan-2-2_CLUSTERS.json <==
{
  "0": {
    "topics": [
      [
        14,
        "prostitution"
      ],
      [
        22,
        "drugs"
      ],
      [
        2,
        "other"
      ]
    ],
    "labels": [
      [
        22,
        28
      ],
      [
        22,
        87
      ],
      [
        22,
        120
      ],
      [
        22,
        134
      ],
      [
        14,
        17
      ],
      [
        2,
        20
      ],
      [
        2,
        69
      ]
    ]
  },
  "17": {
    "topics": [
      [
        7,
        "war"
      ],
      [
        17,
        "democrats vs republicans"
      ],
      [
        39,
        "terrorism"
      ],
      [
        20,
        "america general"
      ],
      [
        10,
        "foreign policy"
      ]
    ],
    "labels": [
      [
        17,
        21
      ],
      [
        39,
        92
      ],
      [
        20,
        25
      ],
      [
        20,
        165
      ],
      [
        10,
        58
      ],
      [
        7,
        8
      ]
    ]
  },
  "14": {
    "topics": [
      [
        52,
        "trump"
      ],
      [
        21,
        "capitalism"
      ],
      [
        2,
        "other"
      ],
      [
        55,
        "obama care"
      ],
      [
        28,
        "taxes"
      ]
    ],
    "labels": [
      [
        55,
        113
      ],
      [
        52,
        103
      ],
      [
        2,
        164
      ],
      [
        28,
        38
      ],
      [
        28,
        39
      ],
      [
        28,
        106
      ],
      [
        28,
        116
      ],
      [
        28,
        150
      ],
      [
        21,
        26
      ],
      [
        21,
        136
      ]
    ]
  },
  "7": {
    "topics": [
      [
        55,
        "obama care"
      ],
      [
        49,
        "9/11"
      ],
      [
        2,
        "other"
      ],
      [
        39,
        "terrorism"
      ]
    ],
    "labels": [
      [
        55,
        119
      ],
      [
        39,
        146
      ],
      [
        2,
        12
      ],
      [
        49,
        95
      ]
    ]
  },
  "4": {
    "topics": [
      [
        26,
        "racism"
      ],
      [
        20,
        "america general"
      ],
      [
        3,
        "conscription"
      ],
      [
        2,
        "other"
      ]
    ],
    "labels": [
      [
        26,
        36
      ],
      [
        26,
        82
      ],
      [
        3,
        3
      ],
      [
        2,
        161
      ],
      [
        20,
        137
      ]
    ]
  },
  "15": {
    "topics": [
      [
        62,
        "vigilantism"
      ],
      [
        26,
        "racism"
      ],
      [
        8,
        "death penalty"
      ],
      [
        2,
        "other"
      ]
    ],
    "labels": [
      [
        26,
        90
      ],
      [
        8,
        10
      ],
      [
        8,
        52
      ],
      [
        8,
        85
      ],
      [
        2,
        72
      ],
      [
        62,
        153
      ]
    ]
  },
  "9": {
    "topics": [
      [
        37,
        "college fees"
      ],
      [
        53,
        "space travel"
      ],
      [
        58,
        "extraterrestrial life"
      ],
      [
        41,
        "god"
      ],
      [
        23,
        "evolution"
      ],
      [
        2,
        "other"
      ],
      [
        63,
        "origin of life"
      ],
      [
        4,
        "intelligent design"
      ],
      [
        46,
        "genetic engineering"
      ]
    ],
    "labels": [
      [
        37,
        51
      ],
      [
        63,
        156
      ],
      [
        58,
        140
      ],
      [
        58,
        167
      ],
      [
        41,
        62
      ],
      [
        2,
        66
      ],
      [
        2,
        68
      ],
      [
        2,
        105
      ],
      [
        4,
        4
      ],
      [
        53,
        104
      ],
      [
        46,
        81
      ],
      [
        23,
        31
      ],
      [
        23,
        57
      ],
      [
        23,
        121
      ]
    ]
  },
  "3": {
    "topics": [
      [
        18,
        "abortion"
      ],
      [
        64,
        "fracking"
      ],
      [
        40,
        ""
      ],
      [
        0,
        "equal marriage"
      ],
      [
        6,
        "LGBT"
      ]
    ],
    "labels": [
      [
        64,
        158
      ],
      [
        6,
        6
      ],
      [
        6,
        97
      ],
      [
        6,
        114
      ],
      [
        40,
        60
      ],
      [
        0,
        0
      ],
      [
        0,
        27
      ],
      [
        0,
        30
      ],
      [
        0,
        35
      ],
      [
        0,
        49
      ],
      [
        0,
        50
      ],
      [
        0,
        59
      ],
      [
        0,
        70
      ],
      [
        0,
        79
      ],
      [
        0,
        94
      ],
      [
        0,
        124
      ],
      [
        0,
        127
      ],
      [
        0,
        130
      ],
      [
        0,
        143
      ],
      [
        18,
        125
      ]
    ]
  },
  "16": {
    "topics": [
      [
        15,
        "immunity"
      ],
      [
        67,
        "profiling"
      ],
      [
        10,
        "foreign policy"
      ]
    ],
    "labels": [
      [
        15,
        18
      ],
      [
        67,
        163
      ],
      [
        10,
        13
      ]
    ]
  },
  "2": {
    "topics": [
      [
        44,
        "child-porn"
      ],
      [
        47,
        "ps://www.debate.org/debates/Should-Child-Porn-Be-Legal"
      ],
      [
        18,
        "abortion"
      ]
    ],
    "labels": [
      [
        44,
        67
      ],
      [
        47,
        84
      ],
      [
        18,
        23
      ],
      [
        18,
        54
      ],
      [
        18,
        78
      ],
      [
        18,
        91
      ],
      [
        18,
        101
      ],
      [
        18,
        131
      ],
      [
        18,
        133
      ],
      [
        18,
        135
      ],
      [
        18,
        142
      ],
      [
        18,
        151
      ],
      [
        18,
        155
      ],
      [
        18,
        170
      ]
    ]
  },
  "12": {
    "topics": [
      [
        42,
        "church and state"
      ],
      [
        68,
        "vaccination"
      ],
      [
        34,
        "cloning"
      ],
      [
        16,
        "euthanasia"
      ]
    ],
    "labels": [
      [
        34,
        45
      ],
      [
        16,
        19
      ],
      [
        16,
        110
      ],
      [
        68,
        168
      ],
      [
        42,
        63
      ]
    ]
  },
  "6": {
    "topics": [
      [
        51,
        "refugees"
      ],
      [
        52,
        "trump"
      ],
      [
        57,
        "internet control"
      ],
      [
        2,
        "other"
      ],
      [
        7,
        "war"
      ],
      [
        45,
        "danger of the internet"
      ],
      [
        6,
        "LGBT"
      ]
    ],
    "labels": [
      [
        57,
        138
      ],
      [
        6,
        166
      ],
      [
        52,
        115
      ],
      [
        2,
        111
      ],
      [
        7,
        22
      ],
      [
        7,
        80
      ],
      [
        7,
        122
      ],
      [
        51,
        100
      ],
      [
        45,
        88
      ]
    ]
  },
  "8": {
    "topics": [
      [
        31,
        "monarchy"
      ],
      [
        7,
        "war"
      ],
      [
        2,
        "other"
      ],
      [
        39,
        "terrorism"
      ]
    ],
    "labels": [
      [
        39,
        55
      ],
      [
        2,
        9
      ],
      [
        31,
        42
      ],
      [
        7,
        56
      ]
    ]
  },
  "-1": {
    "topics": [
      [
        5,
        "hitler"
      ],
      [
        6,
        "LGBT"
      ],
      [
        2,
        "other"
      ],
      [
        36,
        "president bush"
      ],
      [
        7,
        "war"
      ],
      [
        39,
        "terrorism"
      ],
      [
        1,
        "gun control"
      ],
      [
        10,
        "foreign policy"
      ]
    ],
    "labels": [
      [
        39,
        162
      ],
      [
        36,
        152
      ],
      [
        6,
        7
      ],
      [
        2,
        29
      ],
      [
        2,
        61
      ],
      [
        2,
        71
      ],
      [
        2,
        73
      ],
      [
        10,
        86
      ],
      [
        1,
        96
      ],
      [
        7,
        75
      ],
      [
        5,
        5
      ]
    ]
  },
  "10": {
    "topics": [
      [
        32,
        "democracy"
      ],
      [
        27,
        "elections"
      ],
      [
        2,
        "other"
      ],
      [
        36,
        "president bush"
      ],
      [
        61,
        "anarchism"
      ]
    ],
    "labels": [
      [
        32,
        43
      ],
      [
        36,
        48
      ],
      [
        2,
        139
      ],
      [
        61,
        149
      ],
      [
        27,
        37
      ],
      [
        27,
        102
      ],
      [
        27,
        117
      ],
      [
        27,
        148
      ]
    ]
  },
  "18": {
    "topics": [
      [
        60,
        "native americans"
      ],
      [
        2,
        "other"
      ],
      [
        7,
        "war"
      ],
      [
        10,
        "foreign policy"
      ],
      [
        29,
        "palestina conflict"
      ]
    ],
    "labels": [
      [
        2,
        2
      ],
      [
        2,
        118
      ],
      [
        60,
        145
      ],
      [
        10,
        154
      ],
      [
        7,
        83
      ],
      [
        29,
        40
      ],
      [
        29,
        74
      ]
    ]
  },
  "11": {
    "topics": [
      [
        43,
        "vegetarian"
      ],
      [
        2,
        "other"
      ]
    ],
    "labels": [
      [
        2,
        46
      ],
      [
        2,
        132
      ],
      [
        43,
        65
      ]
    ]
  },
  "5": {
    "topics": [
      [
        48,
        "smoking"
      ],
      [
        59,
        "juvenile crime"
      ],
      [
        2,
        "other"
      ],
      [
        45,
        "danger of the internet"
      ],
      [
        1,
        "gun control"
      ]
    ],
    "labels": [
      [
        2,
        147
      ],
      [
        1,
        1
      ],
      [
        1,
        34
      ],
      [
        1,
        64
      ],
      [
        1,
        107
      ],
      [
        1,
        108
      ],
      [
        1,
        128
      ],
      [
        1,
        157
      ],
      [
        59,
        141
      ],
      [
        48,
        93
      ],
      [
        45,
        76
      ]
    ]
  },
  "13": {
    "topics": [
      [
        19,
        "environment"
      ],
      [
        9,
        "brexit"
      ],
      [
        50,
        "climate change"
      ]
    ],
    "labels": [
      [
        19,
        24
      ],
      [
        50,
        98
      ],
      [
        9,
        11
      ]
    ]
  },
  "1": {
    "topics": [
      [
        33,
        "women rights"
      ],
      [
        24,
        "rape"
      ],
      [
        65,
        "women vs men"
      ]
    ],
    "labels": [
      [
        33,
        44
      ],
      [
        33,
        126
      ],
      [
        33,
        144
      ],
      [
        65,
        159
      ],
      [
        24,
        32
      ],
      [
        24,
        89
      ]
    ]
  }
}
